Topological turbulence in spin-orbit-coupled driven-dissipative quantum fluids of light generates high angular momentum states

We demonstrate the formation of a high angular momentum turbulent state in an exciton-polariton quantum fluid with TE-TM Spin-Orbit Coupling (SOC). The transfer of particles from quasi-resonantly cw pumped \spl component to \sm component is accompanied with the generation of a turbulent gas of quantum vortices by inhomogeneities. We show that this system is unstable with respect to the formation of bogolons at a finite wave vector, controlled by the laser detuning. In a finite-size cavity, the domains with this wave vector form a ring-like structure along the border of a cavity, with a gas of mostly same-sign vortices in the center. The total angular momentum is imposed by the sign of TE-TM SOC, the wave vector of instability, and the cavity size. This effect can be detected experimentally via local dispersion measurements or by interference. The proposed configuration thus allows simultaneous experimental studies of quantum turbulence and high-angular momentum states in continuously-pumped exciton-polariton condensates.

==> README.txt <==
README for the LaTeX package epl2
---------------------------------



DESCRIPTION
-----------

This is a LaTeX package designed for the production of papers
to appear in the European journal "EPL".


FILES
-----

    epl2.cls            set of LaTeX macros specifically designed
                        to produce a paper in EPL style.

    epl-template.tex    example of an article
    epl-template.eps    example of a figure (used by epl-template.tex)


    eplbib.bst          BiBTeX style file

INSTALLATION
------------

To start writing your paper

    *) put epl2.cls and epl-template.tex in a working directory
    *) rename epl-template.tex to a name of your choise (here we
       assume "mypaper.tex")
    *) edit mypaper.tex


QUESTIONS
---------

For any question about this package contact

    marco@sif.it, http://www.sif.it

